Super-Eddington Accretion as a Possible Scenario to Form GW190425

On 2019 April 25, the LIGO/Virgo Scientific Collaboration detected a compact binary coalescence, GW190425. Under the assumption of the binary neutron star (BNS), the total mass of $3.4^{+0.3}_{-0.1}\, M_\odot$ lies five standard deviations away from the known Galactic population mean. In the standard common envelope scenario, the immediate progenitor of GW190425 is a close binary system composed of an NS and a He-rich star. With the detailed binary evolutionary modeling, we find that in order to reproduce GW190425-like events, super-Eddington accretion (e.g., $1,000\,\dot{M}_{\rm Edd}$) from a He-rich star onto the first-born NS with a typical mass of 1.33 $M_\odot$ via stable Case BB mass transfer (MT) is necessarily required. Furthermore, the immediate progenitors should potentially have an initial mass of $M_{\rm ZamsHe}$ in a range of $3.0-3.5$ $M_\odot$ and an initial orbital period of $P_{\rm init}$ from 0.08 days to 0.12 days, respectively. The corresponding mass accreted onto NSs via stable Case BB MT phase varies from $0.70\, M_\odot$ to $0.77\, M_\odot$. After the formation of the second-born NS, the BNSs are expected to be merged due to gravitational wave emission from $\sim$ 11 Myr to $\sim$ 190 Myr.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
